Can Channels be Fully Inferred Between Two Antenna Panels?

This letter considers a two-panel massive multiple-input multiple-output (MIMO) communication system, where the base station (BS) is equipped with two antenna panels that may use different frequency bands for communication. By exploiting the geometric relationships between antenna panels, efficient channel inference methods across antenna panels are proposed to reduce the overhead of real-time channel estimation. Four scenarios are considered, namely far-field free-space, near-field free-space, multi-path sharing far-field scatterers, and multi-path sharing near-field scatterers. For both far-field and near-field free-space scenarios, we show that the channel of one panel can be fully inferred from that of the other panel, as long as the multi-path components (MPCs) composing the channel can be resolved. On the other hand, for the multi-path scenarios sharing far-field or near-field scatterers, only the angles or range of angles of the MPCs can be inferred, respectively. Simulation results based on commercial 3D ray-tracing software are presented to validate our developed channel inference techniques.

==> reference.txt <==
@article{heath2016overview,
  title={An overview of signal processing techniques for millimeter wave {MIMO} systems},
  author={Heath, Robert W and Gonzalez-Prelcic, Nuria and Rangan, Sundeep and Roh, Wonil and Sayeed, Akbar M},
  journal={IEEE J. Sel. Topics Signal Process.},
  volume={10},
  number={3},
  pages={436--453},
  year={Apr. 2016},
  publisher={IEEE}
}
@techreport{huawei2016antenna,
  title={Antenna structure: {I}mpact on {MIMO} Transmission and Remaining Modeling Issues},
  author={3GPP},
  institution = {{3rd Generation Partnership Project (3GPP)}},
  number = {{R}1-166109},
  month = {Aug.},
  year={2016}
}
@article{wang2020orthogonal,
  title={Orthogonal projection-based channel estimation for multi-panel millimeter wave {MIMO}},
  author={Wang, Wei and Zhang, Wei},
  journal={IEEE Trans. Commun.},
  volume={68},
  number={4},
  pages={2173--2187},
  year={Apr. 2020},
  publisher={IEEE}
}
@techreport{CATT1702071,
  title={Multi-panel/multi-{TRP} transmission},
  author={{3GPP}},
  institution = {{3rd Generation Partnership Project (3GPP)}},
  number = {{R}1-1702071},
  month = {Feb.},
  year={2017}
}
@article{zhang2022deep,
  title={Deep Learning Based Antenna-time Domain Channel Extrapolation for Hybrid mm{W}ave Massive {MIMO}},
  author={Zhang, Shunbo and Zhang, Shun and Ma, Jianpeng and Liu, Tian and Dobre, Octavia A},
  journal={IEEE Trans. Veh. Technol.},
  volume={71},
  number={12},
  pages={13398--13402},
  year={Dec. 2022},
  publisher={IEEE}
}
@inproceedings{alrabeiah2019deep,
  title={Deep learning for {TDD} and {FDD} massive {MIMO}: {M}apping channels in space and frequency},
  author={Alrabeiah, Muhammad and Alkhateeb, Ahmed},
  booktitle={Proc. 53rd Asilomar Conf. Signals Syst. Comput.},
  pages={1465--1470},
  year={May 2019}
}
@article{ali2019spatial,
  title={Spatial covariance estimation for millimeter wave hybrid systems using out-of-band information},
  author={Ali, Anum and Gonzalez-Prelcic, Nuria and Heath, Robert W},
  journal={IEEE Trans. Wireless Commun.},
  volume={18},
  number={12},
  pages={5471--5485},
  year={Dec. 2019},
  publisher={IEEE}
}
@article{lin2021deep,
  title={Deep learning-based antenna selection and {CSI} extrapolation in massive {MIMO} systems},
  author={Lin, Bo and Gao, Feifei and Zhang, Shun and Zhou, Ting and Alkhateeb, Ahmed},
  journal={IEEE Trans. Wireless Commun.},
  volume={20},
  number={11},
  pages={7669--7681},
  year={Nov. 2021},
  publisher={IEEE}
}
@inproceedings{chen2017remote,
  title={Remote channel inference for beamforming in ultra-dense hyper-cellular network},
  author={Chen, Sheng and Jiang, Zhiyuan and Liu, Jingchu and Vannithamby, Rath and Zhou, Sheng and Niu, Zhisheng and Wu, Ye},
  booktitle={Proc. IEEE Global Commun. Conf. (GLOBECOM)},
  pages={1--6},
  year={Dec. 2017},
}
@inproceedings{wang2018channel,
  title={Channel estimation and hybrid precoding for multi-panel millimeter wave {MIMO}},
  author={Wang, Wei and Zhang, Wei and Li, Yuanjie and Lu, Jianmin},
  booktitle={Proc. IEEE Int. Conf. Commun. (ICC)},
  pages={1--6},
  year={2018},
}
@article{zhang2023ai,
  title={{AI}-Based Time-, Frequency-, and Space-Domain Channel Extrapolation for 6{G}: Opportunities and Challenges},
  author={Zhang, Zhen and Zhang, Jianhua and Zhang, Yuxiang and Yu, Li and Liu, Guangyi},
  journal={IEEE Veh. Technol. Mag.},
  year={Mar. 2023},
  publisher={IEEE}
}
@article{zeng2021toward,
  title={Toward environment-aware 6{G} communications via channel knowledge map},
  author={Zeng, Yong and Xu, Xiaoli},
  journal={IEEE Wireless Commun.},
  volume={28},
  number={3},
  pages={84--91},
  year={2021},
  publisher={IEEE}
}
@misc{zeng2023tutorial,
      title={{A} {T}utorial on {E}nvironment-{A}ware {C}ommunications via {C}hannel {K}nowledge {M}ap for 6{G}}, 
      author={Yong Zeng and Junting Chen and Jie Xu and Di Wu and Xiaoli Xu and Shi Jin and Xiqi Gao and David Gesbert and Shuguang Cui and Rui Zhang},
      year={accepted by IEEE Commun. Survey \& Tutorials, available on arXiv. https://arxiv.org/abs/2309.07460},
}
@article{schmidt1986multiple,
  title={{M}ultiple emitter location and signal parameter estimation},
  author={Schmidt, Ralph},
  journal={IEEE Trans. Antennas Propag.},
  volume={34},
  number={3},
  pages={276--280},
  year={Mar. 1986},
  publisher={IEEE}
}
@article{fessler1994space,
  title={{S}pace-alternating generalized expectation-maximization algorithm},
  author={Fessler, Jeffrey A and Hero, Alfred O},
  journal={IEEE Trans. Signal Process.},
  volume={42},
  number={10},
  pages={2664--2677},
  year={Oct. 1994},
  publisher={IEEE}
}
@inproceedings{zhang2023integrated,
  title={Integrated Super-Resolution Sensing and Communication with {5G} {NR} Waveform: Signal Processing with Uneven {CPs} and Experiments},
  author={Chaoyue Zhang and Zhiwen Zhou and Huizhi Wang and Yong Zeng},
  booktitle={2023 21th Int. Symp. Modeling Optimization Mobile, Ad hoc Wireless Netw. Workshops (WiOpt Wkshps)},
  pages={1--8},
  year={Aug. 2023},
}
@article{selvan2017fraunhofer,
  title={Fraunhofer and Fresnel Distances: Unified derivation for aperture antennas},
  author={Selvan, Krishnasamy T and Janaswamy, Ramakrishna},
  journal={IEEE Antennas Propag. Mag.},
  volume={59},
  number={4},
  pages={12--15},
  year={Aug. 2017},
  publisher={IEEE}
}
@article{HLuandYZeng,
  title={{C}ommunicating with {E}xtremely {L}arge-{S}cale {A}rray/{S}urface: {U}nified {M}odelling and {P}erformance {A}nalysis},
  author={Lu, Hang and Zeng, Yong},
  journal={IEEE Trans. Wireless Commun.},
  volume={21},
  number={6},
  pages={4039--4053},
  year={Jun. 2022},
  publisher={IEEE}
}
@article{wu2023environment,
  title={Environment-aware hybrid beamforming by leveraging channel knowledge map},
  author={Wu, Di and Zeng, Yong and Jin, Shi and Zhang, Rui},
  journal={IEEE Trans. Wireless Commun.},
  year={early access, 2023},
  publisher={IEEE}
}
